Optimal Transport Posterior Alignment for Cross-lingual Semantic Parsing

Cross-lingual semantic parsing transfers parsing capability from a high-resource language (e.g., English) to low-resource languages with scarce training data. Previous work has primarily considered silver-standard data augmentation or zero-shot methods, however, exploiting few-shot gold data is comparatively unexplored. We propose a new approach to cross-lingual semantic parsing by explicitly minimizing cross-lingual divergence between probabilistic latent variables using Optimal Transport. We demonstrate how this direct guidance improves parsing from natural languages using fewer examples and less training. We evaluate our method on two datasets, MTOP and MultiATIS++SQL, establishing state-of-the-art results under a few-shot cross-lingual regime. Ablation studies further reveal that our method improves performance even without parallel input translations. In addition, we show that our model better captures cross-lingual structure in the latent space to improve semantic representation similarity.

==> data/dkernel.joint.csv <==
20,0.27843251275045455
41,0.2224957367706813
62,0.16951175788379472
83,0.13710061117605396
104,0.14432214211374123
125,0.11016313977646136
146,0.1409602380644313
167,0.10840036725028884
188,0.11435387033790684
209,0.13207064077135428
230,0.15611406605224026
251,0.1057431251834226
272,0.14740606660422267
293,0.11813322618480854
314,0.15074155956083726
335,0.17953177133845388
356,0.12876521078465206
377,0.1637801691882961
398,0.13932899679768748
419,0.1669905221887621
440,0.1880110614215303
461,0.22271346181653157
482,0.1768894384401994
503,0.24257522280434912
524,0.1967498946295823
545,0.212846812877848
566,0.1883140405579807
587,0.25893678720377006
608,0.2034458649769902
629,0.23999785673462376
650,0.2678854152952152
671,0.20611379989740686
692,0.2224214228547553
713,0.21914984112535202
734,0.2268309579883943
755,0.28198090929695996
776,0.23860111060598033
797,0.17492126031387237
818,0.20452309537380037
839,0.1642868981773918
860,0.19625044931183117
881,0.14656996853944487
902,0.15416779115993198
923,0.11150504161432515
944,0.08006324731853393
965,0.1055443038854757
986,0.099235711091931
1007,0.048891925542415546
1028,0.105104192886629
1049,0.06777980210159223
1070,0.07109411390280088
1091,0.09766474890234192
1112,0.12472561213247582
1133,0.08161732928725912
1154,0.09698095698784309
1175,0.0860348349715031
1196,0.15612919056418784
1217,0.09121476316087238
1238,0.08043482153900278
1259,0.09109950032021027
1280,0.15140562380327627
1301,0.1290044293916976
1322,0.11329078271429247
1343,0.1545980361536948
1364,0.1443794914267085
1385,0.15620674522998784
1406,0.14479490821000293
1427,0.12159896675328419
1448,0.14533152106214076
1469,0.10603479344800767
1490,0.12976564599930332
1511,0.13350290080707106
1526,0.13498923328456172
1547,0.11988365308022633
1568,0.14628221357529556
1589,0.19365325091978663
1610,0.16157975806991298
1631,0.10884570989826975
1652,0.14207844891180607
1673,0.14205786512870056
1694,0.14549137898132794
1715,0.1319174101757011
1736,0.13576084845416486
1757,0.15342732065835674
1778,0.14364642332384547
1799,0.14709133455551085
1820,0.15150063418576484
1841,0.14746081364650138
1862,0.14807566935883337
1883,0.16087073667070084
1904,0.1848924570031084
1925,0.1779347862005897
1946,0.1303168869460662
1967,0.13230561835160032
1988,0.13660056608967608
2009,0.13851508209481583
2030,0.15858000386780816
2051,0.11657076969708721
2072,0.13901290803143826
2093,0.12946280564031565
2114,0.11212451813269592
2135,0.14172113166084904
2156,0.13704949709366784
2177,0.13466225357627085
2198,0.12139453129871952
2219,0.13386590198114245
2240,0.1219398717200732
2261,0.13217580587165628
2282,0.13504717502579497
2303,0.14933171129273365
2324,0.1226177518245947
2345,0.13871447849532925
2366,0.14388221871208218
2387,0.10949308260372384
2408,0.12348617605133602
2429,0.1411590035409303
2450,0.12830263194129699
2471,0.1319372710673429
2492,0.12266933045026943
2513,0.1358117716236635
2534,0.1299974523289591
2555,0.10308666870718586
2576,0.13798673625176422
2597,0.12026888999086596
2618,0.14563036120425785
2639,0.1159142610997739
2660,0.13421931997916642
2681,0.13372849461035058
2702,0.12034747276036215
2723,0.16959514678559795
2744,0.1299293335417337
2765,0.14050175897307457
2786,0.12025901100531211
2807,0.1341322189747433
2828,0.1193839643903779
2849,0.14717781034990396
2870,0.14195431787834048
2891,0.12897379824292718
2912,0.12930572379754995
2933,0.10864207117871177
2954,0.17593134669061475
2975,0.127187861921244
2996,0.13589559329018785
3017,0.11591881182951977
3038,0.1078173730234144
3053,0.14077742326296033
3074,0.1085992829709656
3095,0.11491053531103051
3116,0.13238338646728942
3137,0.10294537857678585
3158,0.10926309001197504
3179,0.11427400970559862
3200,0.0991140102552826
3221,0.11256879117926893
3242,0.09150592698239948
3263,0.10233278291637252
3284,0.13910363017580396
3305,0.10684829982372585
3326,0.11359887705922445
3347,0.1388931780210268
3368,0.13548195187186704
3389,0.1299432501108872
3410,0.10789936944367384
3431,0.12115158314116217
3452,0.11671012013702875
3473,0.11711212761058781
3494,0.12013214392737648
3515,0.12590941991204785
3536,0.13179633910181687
3557,0.12032191411418328
3578,0.13047661632406476
3599,0.13857747038317286
3620,0.11174240925871312
3641,0.14268298626893672
3662,0.10436992051056429
3683,0.13156399484905024
3704,0.13275175793880617
3725,0.11872815848931556
3746,0.1324092593660306
3767,0.08857300786332861
3788,0.13593225858546437
3809,0.1484010393173823
3830,0.10561359772702425
3851,0.11398188480342028
3872,0.1248048199499365
3893,0.11250991980296399
3914,0.11367771802260435
3935,0.12583454335080246
3956,0.11262608299314283
3977,0.12952465649303677
3998,0.10486666334788938
4019,0.13253574214539823
4040,0.11654021985653351
4061,0.11671939113555646
4082,0.1294275958779552
4103,0.10951106228219465
4124,0.11360689221984521
4145,0.13436776549450052
4166,0.12063881156439171
4187,0.12525964544708063
4208,0.09487705779160341
4229,0.10780926131423246
4250,0.12118206164344383
4271,0.10599231596167516
4292,0.11998198854805678
4313,0.11289369935321947
4334,0.09176696477231894
4355,0.13372629801829916
4376,0.10711850653010518
4397,0.11462692283126877
4418,0.1211765471369031
4439,0.1507009457886694
4460,0.10651510922749385
4481,0.10685157644625157
4502,0.09652882385151962
4523,0.1107012467867631
4544,0.0988488894619586
4565,0.0975988358360424
4580,0.10371550266792018
4601,0.09375804691865325
4622,0.10507401966304891
4643,0.09246415429675478
4664,0.08657145046085116
4685,0.0943374177627529
4706,0.10884980863030991
4727,0.10220367617647719
4748,0.11181479359443702
4769,0.1108883993784881
4790,0.11208015046930286
4811,0.115823507141112
4832,0.10939448305116017
4853,0.10247490027590461
4874,0.10729415294489245
4895,0.10511631510984629
4916,0.11080321623250414
4937,0.10149407635269941
4958,0.10608819915438938
4979,0.11984899071058322
5000,0.11775756610301177
5021,0.11986337773647679
5042,0.09648616436297516
5063,0.11184231814221118
5084,0.10813208818717404
5105,0.10228100549987967
5126,0.15290611888723107
5147,0.10323889870629716
5168,0.12646238502177207
5189,0.15291722420098944
5210,0.1315994929185938
5231,0.09612774931929816
5252,0.09014662369277404
5273,0.13881565303623278
5294,0.1312839329464268
5315,0.14925015045860499
5336,0.10960044353309625
5357,0.10833471227310343
5378,0.10143095854016734
5399,0.09638938152332602
5420,0.10752255328885618
5441,0.11321819515716391
5462,0.10387668948377288
5483,0.11541662365061042
5504,0.11060977124974869
5525,0.11858986469723756
5546,0.1146946661209948
5567,0.09976859334798416
5588,0.10308322512397494
5609,0.10840841172647464
5630,0.10525978993047963
5651,0.12884049991818539
5672,0.12257829347883503
5693,0.1401421417587642
5714,0.1250073123999581
5735,0.11686398211595714
5756,0.10470122245223606
5777,0.1015628112794178
5798,0.09588896286159271
5819,0.1040754943811387
5840,0.11552279055591078
5861,0.11210018320352927
5882,0.10148559067585838
5903,0.09466817081437534
5924,0.11150926159288685
5945,0.107674384664731
5966,0.09330689605645515
5987,0.10994900339957997
6008,0.13501135357211455
6029,0.09109858012169386
6050,0.09883189724923103
6071,0.1021234021767054
6092,0.1116621723261566
6107,0.10582223450645759
6128,0.12204897648408447
6149,0.08172995639206418
6170,0.09144931257793429
6191,0.09133260113267214
6212,0.08666798032658923
6233,0.08265491475207817
6254,0.08638491660110703
6275,0.10283006291221311
6296,0.08279264781550483
6317,0.08684204520899963
6338,0.09226339780700593
6359,0.09201735579803683
6380,0.10586233433328901
6401,0.0936586770650786
6422,0.09443588307502973
6443,0.11300887329547366
6464,0.09080686810023902
6485,0.10440294104918449
6506,0.08828417947129391
6527,0.10432010878974915
6548,0.10599109828065767
6569,0.11463482777244915
6590,0.1049019830768296
6611,0.10280441918110608
6632,0.10835671295401694
6653,0.09488302583788599
6674,0.09657740906986417
6695,0.07845967266161283
6716,0.12022847707505757
6737,0.11154390323319838
6758,0.09042698755216336
6779,0.09241114708317033
6800,0.10764830941655243
6821,0.09797465180205497
6842,0.10858880641434918
6863,0.0826743498294984
6884,0.08551096481446796
6905,0.08414855412540434
6926,0.09067355558073811
6947,0.11958779376835105
6968,0.09292789193110568
6989,0.10525377704084132
7010,0.09488438943816627
7031,0.12018763056241943
7052,0.10418180022919574
7073,0.09222904591776024
7094,0.09077026842395944
7115,0.08076758969783451
7136,0.10747963481042178
7157,0.07834058204304212
7178,0.1020904156837466
7199,0.08946276098761022
7220,0.08421255166787639
7241,0.08586700879601453
7262,0.10080353509521134
7283,0.07606127367404095
7304,0.09082637219575249
7325,0.0738816361040234
7346,0.0867019262041947
7367,0.09142231575996518
7388,0.06898565929380882
7409,0.11001198694028419
7430,0.08818172617221445
7451,0.08604671618607992
7472,0.08907215628950899
7493,0.07690571343653255
7514,0.08275915769223105
7535,0.08570397196350032
7556,0.08293036223810624
7577,0.08990142377495991
7598,0.08446173836654591
7619,0.08979422271193854
7634,0.07341094733378711
7655,0.08526343589615948
7676,0.09310094579918327
7697,0.086974213379931
7718,0.09925105374834284
7739,0.07163450878107858
7760,0.07721267318489894
7781,0.08323705757168048
7802,0.08786938524590379
7823,0.07591853844838833
7844,0.07576769211495774
7865,0.08552216693024531
7886,0.09069956872422597
7907,0.08235756736646296
7928,0.09462364367388848
7949,0.09875696178446014
7970,0.07432828357316656
7991,0.08681213420324857
8012,0.0956156366939779
8033,0.11569760999106757
8054,0.10288519560704171
8075,0.10171158948546319
8096,0.07395768903701519
8117,0.10122015036124887
8138,0.09805893629103635
8159,0.0979850206112807
8180,0.08753930069121582
8201,0.08706207952736292
8222,0.10006110624869424
8243,0.096329801269909
8264,0.07861293103265182
8285,0.08054068219336913
8306,0.08965520737200569
8327,0.08134500501378092
8348,0.10800173521986095
8369,0.10168623409392644
8390,0.10191607376537909
8411,0.10245017011320434
8432,0.09176633827695502
8453,0.08010651839434013
8474,0.0750028011731074
8495,0.082917542651464
8516,0.09111878193887474
8537,0.11442951501656573
8558,0.07292971658142444
8579,0.09423430622263013
8600,0.09324019299961014
8621,0.07922271614913151
8642,0.08842981438814751
8663,0.09867810994566792
8684,0.07990933515623158
8705,0.0849475278782334
8726,0.08793253148180885
8747,0.09036655526600768
8768,0.11730505741750036
8789,0.09565326371940225
8810,0.11404255637297422
8831,0.09617695710380642
8852,0.07040250876181109
8873,0.07276427260883284
8894,0.1117141750220545
8915,0.07312005106911343
8936,0.08866553655589815
8957,0.07571081294560697
8978,0.08695378997976097
8999,0.09560460729071285
9020,0.08268128584753162
9041,0.0825958237362388
9062,0.0929723129966426
9083,0.07442068415344014
9104,0.09503692607693051
9125,0.10100481758423843
9146,0.08060002701026753
9161,0.09184139351807122
9182,0.0666804852692073
9203,0.07655383199320437
9224,0.07369602593209101
9245,0.07580644838189307
9266,0.0715843660759318
9287,0.08285732683692199
9308,0.06999975154347082
9329,0.07745720618100738
9350,0.07155752664183232
9371,0.08037563175644796
9392,0.06548017444207538
9413,0.07522653225121706
9434,0.07344723603349426
9455,0.07453791538741833
9476,0.08779185984726842
9497,0.0962017024034715
9518,0.0802519126877978
9539,0.09462903941026213
9560,0.08435693554969731
9581,0.0768402017000405
9602,0.06908844131913375
9623,0.07876401312313502
9644,0.10757024493172568
9665,0.07673726710234138
9686,0.07725616823611436
9707,0.07967225040765294
9728,0.07322634783037399
9749,0.07605525260468946
9770,0.07608186001120193
9791,0.0858356561221793
9812,0.09002080511004454
9833,0.09402951257753256
9854,0.07196590034654357
9875,0.07961198570028383
9896,0.08574579732402421
9917,0.06643729713520174
9938,0.08579240217184303
9959,0.10419942727159273
9980,0.08269077529296853
10001,0.08232787314394119
10022,0.08221671470488665
10043,0.07711038982866786
10064,0.07186270653712212
10085,0.09192497129204655
10106,0.07644492842710865
10127,0.08206581463885368
10148,0.08080520590621856
10169,0.07749352231606643
10190,0.0831771627111399
10211,0.08815612300229703
10232,0.06510190584155368
10253,0.07186423202746228
10274,0.0790941368743796
10295,0.07525200391615303
10316,0.07697239113190135
10337,0.07348734089738376
10358,0.06889937256051856
10379,0.08697588556183711
10400,0.07449121271981599
10421,0.07502075565307514
10442,0.06303227735620626
10463,0.0845084512919125
10484,0.06616663061975783
10505,0.07007175553291942
10526,0.07561170148765387
10547,0.07096785740911749
10568,0.07960174434772888
10589,0.07889798765706191
10610,0.06799908931861146
10631,0.07501535254444008
10652,0.08295656032155085
10673,0.07322863696115578
10688,0.0905623337639663
10709,0.052955225709220594
10730,0.06623094106914093
10751,0.0742216445211393
10772,0.059030238669859056
10793,0.07946077117620326
10814,0.06516031708648129
10835,0.06311944177574716
10856,0.06275809088329579
10877,0.06034524838438543
10898,0.06477273064390135
10919,0.06758246722896741
10940,0.06843006641863197
10961,0.07258881541064285
10982,0.07017232419989541
11003,0.069208887802443
11024,0.07098782036117932
11045,0.06897542935869272
11066,0.07319407655996665
11087,0.07106420556043619
11108,0.0763183528257296
11129,0.05725558345248531
11150,0.06914249128830469
11171,0.06845839843631926
11192,0.07477460072786907
11213,0.08007668336653545
11234,0.06866969287899999
11255,0.07529528276392553
11276,0.07572562769065433
11297,0.06641651270996521
11318,0.07275652421813161
11339,0.07653463002873101
11360,0.08076394310498664
11381,0.06303605625534087
11402,0.08574880188688638
11423,0.07409948914032094
11444,0.06740739042757915
11465,0.07606624239857726
11486,0.07913116763291214
11507,0.08200879019191554
11528,0.07842209264474798
11549,0.06648785164259163
11570,0.08781958539565432
11591,0.07544289135002585
11612,0.07530363093437917
11633,0.07703235958862789
11654,0.07372977616227594
11675,0.04761052558928375
11696,0.06539907747899124
11717,0.0737828233681962
11738,0.06986547992813713
11759,0.07123428201984233
11780,0.06231878575639521
11801,0.06637576890444619
11822,0.08455016199529991
11843,0.09769286749761785
11864,0.06037762623971846
11885,0.07628818407771218
11906,0.0738164783019914
11927,0.07588089822319372
11948,0.06289199348520758
11969,0.0729284964866404
11990,0.08073928236022704
12011,0.07542781346632038
12032,0.0662436906954541
12053,0.07115428332958837
12074,0.08214373985316847
12095,0.07877685000844134
12116,0.06236186046524106
12137,0.06607201443496866
12158,0.0860518191273715
12179,0.06575519822207004
12200,0.07982035346384073
12215,0.06817948747629657
12236,0.061329033351295345
12257,0.06875842451155434
12278,0.05863630183384369
12299,0.06790034183787805
12320,0.05893594083487824
12341,0.05941970322910556
12362,0.05614836155407571
12383,0.05679086459916738
12404,0.05725155743066021
12425,0.06061679660686768
12446,0.05737208261641441
12467,0.07340628803978907
12488,0.06588112670139068
12509,0.07078502564103681
12530,0.06444052901013972
12551,0.07880891134352336
12572,0.07686147267590926
12593,0.06138987275127038
12614,0.080517474327708
12635,0.06551276274027065
12656,0.06637401866683484
12677,0.06168603601868734
12698,0.06391811385553914
12719,0.06435751165890854
12740,0.05512868020629502
12761,0.06327890041792386
12782,0.08159575860932167
12803,0.05938602659192685
12824,0.07275758975483468
12845,0.07575667457239105
12866,0.07373057735292399
12887,0.05031187266349542
12908,0.07964458763375512
12929,0.06775064428799776
12950,0.05847324361687693
12971,0.06197054823209222
12992,0.07434973626623587
13013,0.05742992579121259
13034,0.05672823205270666
13055,0.06763254303641755
13076,0.06970836108052092
13097,0.09262227479939417
13118,0.06673715358507432
13139,0.05880245786735448
13160,0.056132528905625076
13181,0.055819319432690195
13202,0.07374924711077671
13223,0.07996314411585062
13244,0.06344785497863809
13265,0.05204333807203507
13286,0.063920205515646
13307,0.08579306701126393
13328,0.06437285802472768
13349,0.07655932297356347
13370,0.05255526691727544
13391,0.06099374139668548
13412,0.059386987559265
13433,0.06410466479799004
13454,0.08388022192352027
13475,0.056114108204904506
13496,0.05675280137004815
13517,0.0765326138786305
13538,0.06155127670870793
13559,0.06226536121281068
13580,0.06873751146782942
13601,0.05532897445778956
13622,0.06158542348911983
13643,0.06933195965385303
13664,0.055742338919406775
13685,0.047536741556744824
13706,0.05579283795507228
13727,0.058857350182006773
13742,0.05876235791356965
13763,0.059504678633108585
13784,0.05250762804330342
13805,0.044371070241192495
13826,0.05002609198277874
13847,0.0557277910330691
13868,0.06971123028898424
13889,0.06345293913097136
13910,0.0294532204408314


==> data/dkernel.l2w.csv <==
10,0.041987000061888005
21,0.04486753247725125
32,0.04375379575807703
43,0.047353355415617165
54,0.04181626763043635
65,0.04502468072076571
76,0.04541680214006508
87,0.04173458598896636
98,0.04346116653696537
109,0.04428404705826781
120,0.04760390827412997
131,0.04291562903127313
142,0.04443160459408078
153,0.04471655187005272
164,0.0464781015599824
175,0.04990925763051013
186,0.05162279078058542
197,0.055215855666229274
208,0.05246624046815785
219,0.06047590186180678
230,0.06367340901015953
241,0.07008156828739401
252,0.06386535309024607
263,0.06677716148155864
274,0.08414051432232347
285,0.07702309091029742
296,0.0737110981867214
307,0.08107736353402888
318,0.07866604265148683
329,0.08212249918797053
340,0.08744447006677566
351,0.08545117188951658
362,0.08785182514738152
373,0.09427280721642711
384,0.10654421980435003
395,0.1184589551477768
406,0.1270470195368999
417,0.11720675037058552
428,0.11998219209892594
439,0.12146799897315018
450,0.1184390665861878
461,0.1144358741499509
472,0.13642965908711052
483,0.131856671249635
494,0.1390746074565219
505,0.17590759123571084
516,0.1545439586288247
527,0.14674832229457854
538,0.15905618570107138
549,0.12995659157374706
560,0.15809787942195233
571,0.16292188672510874
582,0.17100591027510562
593,0.14129091379209954
604,0.1667417502882394
615,0.16221008362877162
626,0.15795120343890245
637,0.15648910464849258
648,0.15974895037540265
659,0.1328247121819213
670,0.13997695649902067
681,0.16929317768807534
692,0.1592529435812317
703,0.16148420610302092
714,0.15116523284715166
725,0.14002965734837822
736,0.13390289634177593
747,0.16297905414533204
758,0.14067490018610865
769,0.1269415934767688
780,0.11568604425685071
791,0.10622774462724607
802,0.1066294903322988
813,0.10928515598414985
824,0.09223112509820926
835,0.09616049520278358
846,0.08413316902679162
857,0.09121857949420746
868,0.1051544877721635
879,0.09975802297855302
890,0.08395318016543736
901,0.08909353182223048
912,0.08121588072719516
923,0.08222272694315054
934,0.08109135130935574
945,0.07614057449878747
956,0.08264639088737688
967,0.08262823414607301
978,0.08172539905008598
989,0.0779595503039799
1000,0.08442504527648716
1011,0.08891930381978733
1022,0.07554812046992848
1033,0.09680413613580284
1044,0.0781958720569143
1055,0.09489470051632935
1066,0.07709185308190111
1077,0.07348770570303849
1088,0.08602375334127259
1099,0.08048148518717543
1110,0.08174997145901527
1121,0.07828195648883389
1132,0.09455341480496623
1143,0.06791363283833256
1154,0.10369932947881211
1165,0.07187023063787908
1176,0.07429884449025015
1187,0.09851993112333922
1198,0.07912223367640833
1209,0.06921029024213081
1220,0.09253708608715824
1231,0.08384266291401912
1242,0.08585132778481655
1253,0.07320674017628481
1264,0.09782623088949584
1275,0.07733720219129923
1286,0.07932611295640621
1297,0.07461428660083717
1308,0.07516738203116394
1319,0.08550294637450195
1330,0.06816169161182159
1341,0.07134739886655
1352,0.06445696955816901
1363,0.08597484242429718
1374,0.06301717515739391
1385,0.09467805637539166
1396,0.0776268443530718
1407,0.08999221040619755
1418,0.08029332277632666
1429,0.09212435147569756
1440,0.054823581438131916
1451,0.1242763857262456
1462,0.06198410876379028
1473,0.07125169961179988
1484,0.07364168351888568
1495,0.06584964517760616
1506,0.07052962258833446
1517,0.06008667479452722
1528,0.07064450969185791
1539,0.06983271706636078
1550,0.06293304980996936
1561,0.05569865763224886
1572,0.060777995577896524
1583,0.06166130250024707
1594,0.05738797670834733
1605,0.06563755242868782
1616,0.057299553982385426
1627,0.05641002793133287
1630,0.054339740148143884
1641,0.046412578819879674
1652,0.1032550492584628
1663,0.0527735320260115
1674,0.09009453835002951
1685,0.09612036522798827
1696,0.12590351696571253
1707,0.08381378926089612
1718,0.1050793718503211
1729,0.11049601860967544
1740,0.09158711787761979
1751,0.09199690682808133
1762,0.10456505116222753
1773,0.10687557291210902
1784,0.09108332986702078
1795,0.07682072946555671
1806,0.0899701052291095
1817,0.09251726159057168
1828,0.09390097013752768
1839,0.08432105070435512
1850,0.09639478089755672
1861,0.09213147903533697
1872,0.09717569619011426
1883,0.10135109183482749
1894,0.09773887283653779
1905,0.09092584394673568
1916,0.0986933318173527
1927,0.09268794401229052
1938,0.09250483510346585
1949,0.09676646784621025
1960,0.10734277863233066
1971,0.10375834056085562
1982,0.09797490312416113
1993,0.08636414957293517
2004,0.09528905652172381
2015,0.091113154401736
2026,0.09739893016250019
2037,0.08779304853589716
2048,0.0715930000104677
2059,0.10009470479484986
2070,0.09233052690445112
2081,0.07921647854441646
2092,0.09222294532539692
2103,0.0723484502664097
2114,0.0984595597114517
2125,0.07444985458110172
2136,0.06796141037937425
2147,0.07342159880708479
2158,0.1019977294346486
2169,0.11664924070421524
2180,0.04333096213880559
2191,0.10672878098384875
2202,0.10772516218343761
2213,0.033690558598497324
2224,0.08614222931905781
2235,0.07156731159162802
2246,0.07428974331753067
2257,0.07827705612730017
2268,0.08508021341845182
2279,0.08783627947153957
2290,0.05134132421738133
2301,0.10927622958920749
2312,0.0944698435596637
2323,0.05529965911850007
2334,0.10608420461262842
2345,0.061643124446790196
2356,0.0928323763560752
2367,0.10019708546830688
2378,0.08643192472654135
2389,0.091387913417913
2400,0.07306778953240124
2411,0.11631765665411381
2422,0.09264761291373894
2433,0.0926442633933535
2444,0.0760674789896879
2455,0.0658961792862931
2466,0.029285900350567384
2477,0.06578208667017177
2488,0.10512017362955363
2499,0.06084758832037724
2510,0.06120398320590769
2521,0.11035716653326735
2532,0.07620218382386167
2543,0.0838710256784409
2554,0.09364691485413257
2565,0.06686384202511327
2576,0.08778847516967157
2587,0.05882193529059574
2598,0.061855579344415774
2609,0.086629082726313
2620,0.06301671338283792
2631,0.0709615620433814
2642,0.05414739439871524
2653,0.07541795155116131
2664,0.05617665030684061
2675,0.05633867111266192
2686,0.0744456591935857
2697,0.07382104596577499
2708,0.08537252862566198
2719,0.07229228019260528
2730,0.06860405233435656
2741,0.052911264472900225
2752,0.077602681675456
2763,0.09148466089941135
2774,0.06719162983961235
2785,0.06979523287377043
2796,0.07864928022818221
2807,0.06786939401861776
2818,0.06418150650434042
2829,0.054630658233080207
2840,0.06454803956929098
2851,0.07022811980081896
2862,0.07371181468437911
2873,0.06369632208288549
2884,0.0533019659286633
2895,0.08798935280047153
2906,0.06014765872534782
2917,0.07452855406485935
2928,0.06327799683582652
2939,0.06354306077170413
2950,0.08103196676423675
2961,0.056447391109120684
2972,0.049047609378548296
2983,0.05284289355515545
2994,0.07538454304934261
3005,0.0683756286946995
3016,0.04965972797079011
3027,0.0714607301890236
3038,0.06742860535573968
3049,0.06219150652253853
3060,0.07097273413654971
3071,0.041791470724489674
3082,0.06923174049822017
3093,0.060943296808494606
3104,0.05393035431956132
3115,0.06702384399889409
3126,0.054684792815687416
3137,0.04574661750181786
3148,0.05256842063690534
3159,0.06786565541530303
3170,0.06586194863657542
3181,0.06605280046058498
3192,0.05888611352214284
3203,0.06926123537965523
3214,0.05800549095713395
3225,0.05626891779003006
3236,0.06296063609985424
3247,0.0686827384742899
3258,0.05643879255440952
3261,0.06750685908960002
3272,0.05306993729195801
3283,0.058176854840476404
3294,0.07459751755103004
3305,0.05952142241604265
3316,0.062451207352297936
3327,0.058439980363941546
3338,0.06863804567203476
3349,0.050204381478462956
3360,0.06559977585657904
3371,0.07017014343349785
3382,0.05823516980193515
3393,0.04957445054335203
3404,0.0563515322461314
3415,0.05613503691639567
3426,0.05916900442353026
3437,0.05608875569697992
3448,0.06263291418942772
3459,0.062117645477917684
3470,0.08055438192991529
3481,0.058505545544814776
3492,0.04867997564749303
3503,0.03473106717757517
3514,0.0496246227228546
3525,0.0720738350697588
3536,0.10374211373337491
3547,0.053352737807242555
3558,0.04728419835760295
3569,0.06951822512824544
3580,0.05673088974635219
3591,0.05167410196767438
3602,0.03290760144195886
3613,0.05686952948605822
3624,0.05440907489650862
3635,0.05064561213519972
3646,0.05566903279786894
3657,0.06259485094860053
3668,0.05803636735461144
3679,0.055530045412060594
3690,0.05432146881162418
3701,0.05097844163810658
3712,0.055581527873692804
3723,0.0532722778015281
3734,0.050970244626477965
3745,0.05415937398506962
3756,0.03955307303094657
3767,0.05478249037321351
3778,0.05279849298589775
3789,0.05703909858408937
3800,0.0532866705225394
3811,0.054440977460553076
3822,0.0563526406358319
3833,0.060072414226937945
3844,0.05300975657278143
3855,0.05867353552530914
3866,0.0601164000708494
3877,0.061724469069265195
3888,0.06382863357495987
3899,0.0560178457183521
3910,0.05122833650208711
3921,0.0646735356783851
3932,0.06577993923000405
3943,0.056236259545729306
3954,0.05780532326721417
3965,0.051937550850698275
3976,0.04766585529925074
3987,0.052375355208279725
3998,0.04518889221197033
4009,0.042274074004921613
4020,0.04295489318827833
4031,0.05202722081542809
4042,0.05924411287490378
4053,0.05301737100848489
4064,0.05961269718372872
4075,0.04539917015203827
4086,0.051543390088921275
4097,0.046634425124143716
4108,0.05044647798216027
4119,0.054537338382772416
4130,0.0549167026925988
4141,0.052849026155786724
4152,0.04857357850911105
4163,0.05397190405481245
4174,0.04931867162083495
4185,0.0431143362473868
4196,0.06452012357630328
4207,0.05322967286607546
4218,0.04317107209804496
4229,0.05032946836077049
4240,0.05251548822406977
4251,0.045556619761944084
4262,0.054876489403885925
4273,0.04645386958413226
4284,0.04948082241593786
4295,0.049680806105462265
4306,0.04909094724130293
4317,0.048593458020951524
4328,0.03710667927423679
4339,0.04940250841626494
4350,0.05312634783829054
4361,0.06175792895782715
4372,0.042280514132677284
4383,0.048174727296359764
4394,0.049908705248910196
4405,0.04530718043043024
4416,0.054629334516518795
4427,0.05459786668219037
4438,0.05802195291529695
4449,0.04704239832692385
4460,0.051787015177622735
4471,0.05478429025586448
4482,0.0517460089363383
4493,0.05048513819747552
4504,0.058091595691028466
4515,0.05952428430928414
4526,0.04931023785670569
4537,0.04898017746068971
4548,0.049104233615497254
4559,0.05542352330681639
4570,0.048138713267461115
4581,0.04816724244469912
4592,0.04177561106959748
4603,0.045760953519690374
4614,0.04431093743380225
4625,0.05035676470745355
4636,0.05157733809424099
4647,0.05547665979382813
4658,0.061352642018426475
4669,0.05566936784776487
4680,0.055429840929037355
4691,0.04693088311295278
4702,0.049704516627852746
4713,0.051072791362475306
4724,0.04975380723513838
4735,0.049754283999887204
4746,0.0490416569509522
4757,0.04987676917166147
4768,0.04729203312019919
4779,0.04570319753480944
4790,0.04365715332226659
4801,0.04836503330862338
4812,0.05722898171073968
4823,0.04424820698251905
4834,0.05495934314287089
4845,0.05165559615040633
4856,0.053760533017944354
4867,0.046956433395161645
4878,0.053323360690898686
4889,0.049201134729250154
4892,0.05321274217911451
4903,0.05076212822384319
4914,0.04444058557807919
4925,0.045586614023343366
4936,0.05541202193759162
4947,0.050482137734665755
4958,0.0461560921424338
4969,0.04536111394092618
4980,0.06096336308179997
4991,0.04810972082601141
5002,0.045780280325441326
5013,0.03965510940256994
5024,0.0593260854422243
5035,0.040293822177464814
5046,0.04757625940127097
5057,0.048252939565894416
5068,0.053192304567780756
5079,0.04882385902147813
5090,0.04067725901564627
5101,0.03984024202147744
5112,0.04234186233672673
5123,0.05645729859401169
5134,0.04040869022594714
5145,0.06660643075362863
5156,0.04560913871143955
5167,0.051304068049795856
5178,0.05111211075109005
5189,0.060233237436298395
5200,0.05189625357087943
5211,0.04000637211136525
5222,0.05277532169455192
5233,0.04630910919884938
5244,0.03632775702491634
5255,0.04785238645077538
5266,0.04674208633995337
5277,0.05124609498462274
5288,0.04746401625525161
5299,0.04825125765114406
5310,0.046106945856087815
5321,0.048964700594091005
5332,0.04674986663591108
5343,0.048775443099321636
5354,0.049720370607327424
5365,0.05043712489404027
5376,0.042117331316518014
5387,0.04918761896680805
5398,0.044826549794523364
5409,0.04439688972453565
5420,0.04856301889760539
5431,0.04866010118027905
5442,0.03260291226893984
5453,0.047969074121376895
5464,0.039618155529570466
5475,0.04568338427060323
5486,0.04447375827239791
5497,0.044825008392502905
5508,0.04537748555973741
5519,0.050909181262084616
5530,0.044102174127531854
5541,0.052698615136871865
5552,0.04971320403389918
5563,0.04308509915489768
5574,0.04350909195779996
5585,0.045238169472616226
5596,0.05096681155531498
5607,0.04495236958964961
5618,0.04639938433941748
5629,0.04325442544770665
5640,0.04100422724851917
5651,0.03948797220996667
5662,0.04605901383443597
5673,0.05104770090753293
5684,0.03969942621485372
5695,0.049531962899242575
5706,0.04235082477094721
5717,0.05167512535178481
5728,0.042704409099686994
5739,0.0468905221467616
5750,0.04556910405640297
5761,0.0489081202144972
5772,0.048174656241975596
5783,0.044398336266592335
5794,0.04854607329284246
5805,0.0485750321282505
5816,0.04457054375848774
5827,0.05102745131724175
5838,0.03572695224612295
5849,0.053644378495966635
5860,0.04309450115798506
5871,0.05129866957591144
5882,0.04488787776568039
5893,0.03826450871021856
5904,0.048806738835587414
5915,0.042948837393469136
5926,0.0435040148722445
5937,0.04146329861163546
5948,0.04840516191882966
5959,0.03890394839297485
5970,0.040859919146703505
5981,0.04494919189168874
5992,0.04328932486249779
6003,0.04516800176681587
6014,0.04279334535090717
6025,0.04051686824437563
6036,0.05138744669094144
6047,0.04376521317149758
6058,0.04074222827395002
6069,0.04930793879021633
6080,0.04326009913968358
6091,0.04392214744210366
6102,0.04014303896920675
6113,0.06359926943152405
6124,0.043599456334212125
6135,0.046199761418560775
6146,0.04165969757008131
6157,0.03719074478059346
6168,0.04402636614397492
6179,0.04932056769573178
6190,0.050952094908711304
6201,0.04580922484042789
6212,0.045468005421593856
6223,0.037821508994409246
6234,0.045975515355290555
6245,0.0441122877333256
6256,0.04699100419690116
6267,0.041821751185410025
6278,0.04534534245649216
6289,0.04352745312291523
6300,0.0423345529753589
6311,0.05069606282938852
6322,0.048589602526093026
6333,0.047199887991595475
6344,0.04184209784349151
6355,0.04857986985646013
6366,0.04799894782521654
6377,0.0420690727418373
6388,0.05063812249833818
6399,0.04109311564845616
6410,0.03878928931816462
6421,0.0466032263517109
6432,0.04253766598889356
6443,0.042517893471682014
6454,0.039989111657908055
6465,0.055300893568188465
6476,0.04432255426003561
6487,0.05351683919125142
6498,0.04203958460543646
6509,0.04609941075671436
6520,0.04285649259007577
6523,0.046986276743750485
6534,0.045764158348466394
6545,0.041619944096977626
6556,0.04100237576738137
6567,0.04095489015942615
6578,0.0465926468902641
6589,0.045948732468220115
6600,0.04652524398005618
6611,0.04282791420030029
6622,0.04925415558601734
6633,0.03912297027501732
6644,0.05746021633783057
6655,0.04463651187799319
6666,0.049987499368569624
6677,0.03830535429524153
6688,0.04048456042897284
6699,0.044214110973501364
6710,0.042893112554471355
6721,0.04612036505854469
6732,0.04147408771034787
6743,0.04660869181589333
6754,0.034105345112776755
6765,0.05149460582746583
6776,0.04912356171561696
6787,0.035575731393468576
6798,0.042729770289981706
6809,0.04324949904096053
6820,0.03701558108920268
6831,0.048257851685822695
6842,0.03984342223612573
6853,0.038639509239187866
6864,0.04147466553672419
6875,0.029035198614238398
6886,0.04551271561450194
6897,0.03877855470355069
6908,0.04244587591294212
6919,0.044642309670521706
6930,0.04225451653342602
6941,0.04369318829586567
6952,0.04041042932298402
6963,0.04329011849704155
6974,0.04486012330351714
6985,0.04305772836352808
6996,0.0492807022510459
7007,0.04099455123718704
7018,0.04067800452427469
7029,0.04257258817058007
7040,0.04092844741910415
7051,0.04575951229744726
7062,0.04612909425397649
7073,0.040915896805837376
7084,0.03861405176798964
7095,0.042474279907716836
7106,0.045153684557031636
7117,0.04189641309520448
7128,0.04124511544926536
7139,0.04425527941770159
7150,0.0456328142603586
7161,0.04094078074843542
7172,0.04469276750423872
7183,0.04370950566574247
7194,0.03847705434198941
7205,0.04576087445827191
7216,0.047553529246241566
7227,0.04222402198585978
7238,0.036073544817627784
7249,0.0436911510033892
7260,0.04181752786332034
7271,0.04838421405183468
7282,0.04067074312516075
7293,0.033455119335051214
7304,0.0447311793702119
7315,0.04460879556299946
7326,0.03802660903438438
7337,0.04338158275982956
7348,0.04081416757268256
7359,0.03929214209339074
7370,0.04136898309800201
7381,0.04870424208985116
7392,0.04501184766355309
7403,0.045036864016866296
7414,0.049313909509934396
7425,0.05417341064695956
7436,0.03983308329344394
7447,0.03996465727314614
7458,0.0458062416953227
7469,0.044806592637910564
7480,0.04789927020893754
7491,0.04082335047929929
7502,0.0448169732428028
7513,0.04145394071711627
7524,0.03469509916705133
7535,0.045037808800634266
7546,0.04244182271695502
7557,0.041257475403815774
7568,0.03755019353210188
7579,0.0431359335651407
7590,0.04187706080101752
7601,0.04200097555981266
7612,0.03797425868121205
7623,0.043849173455535594
7634,0.04228270733652764
7645,0.046379534880430756
7656,0.04238107280028927
7667,0.042107591511653775
7678,0.04649314926467386
7689,0.04051383106367827
7700,0.04260372193874855
7711,0.0420654710924343
7722,0.04006111159485684
7733,0.04051468824671818
7744,0.04334426511792572
7755,0.04562338743781577
7766,0.04443270916317826
7777,0.04141047213899897
7788,0.03878121093620601
7799,0.03191744470785822
7810,0.043117903139971145
7821,0.04578474744037351
7832,0.041259820862571094
7843,0.04205064771069911
7854,0.04622770139994421
7865,0.04415291833452853
7876,0.04789989254185169
7887,0.03942215182870795
7898,0.041069740702581986
7909,0.0379411316114855
7920,0.04170910498690003
7931,0.03861626258117392
7942,0.04316769401187061
7953,0.039644310489344706
7964,0.03784813412141002
7975,0.03914604560502426
7986,0.04615009776955946
7997,0.041721957739136006
8008,0.04246253376294706
8019,0.03961487886448211
8030,0.04633067522092607
8041,0.03540851405912919
8052,0.04914017227062044
8063,0.04434463481929128
8074,0.04180799864891977
8085,0.040441012953094234
8096,0.0459242862919471
8107,0.04027147174917733
8118,0.03834953556967047
8129,0.03580580397565908
8140,0.04636129572881051
8151,0.045719760304148635
8154,0.037271211346640895
8165,0.042585439461797145
8176,0.048205662769131075
8187,0.04489523823783509
8198,0.04748671936173117
8209,0.03906048169496219
8220,0.037087931007422775
8231,0.031246424046225907
8242,0.03774890894619564
8253,0.040755356175963264
8264,0.04004450903066905
8275,0.04128028533684026
8286,0.03985641507251998
8297,0.03978893275595564
8308,0.04069802522944449
8319,0.04001730291571706
8330,0.04238596895709963
8341,0.04066926847396532
8352,0.041830277131675496
8363,0.038722763935650654
8374,0.032969590367059314
8385,0.0385706490850135
8396,0.041543095193877104
8407,0.03272464979682699
8418,0.05016982289688913
8429,0.03381374871164616
8440,0.03964687432089989
8451,0.05043385631796439
8462,0.03704850448392714
8473,0.044026849085987564
8484,0.04876205483709039
8495,0.025261019740845318
8506,0.043190274231348295
8517,0.035044763579463616
8528,0.04390703151937451
8539,0.04011717002166566
8550,0.04109283687789299
8561,0.04157485526954597
8572,0.04109886503090447
8583,0.04004259098506838
8594,0.04023122209710985
8605,0.04051420426079599
8616,0.04220572683758603
8627,0.0404050173844623
8638,0.04022726776950636
8649,0.034421385698735825
8660,0.04238755993980878
8671,0.04164181819655681
8682,0.035076663220741496
8693,0.04857487869125758
8704,0.04099744856193169
8715,0.0361052737173076
8726,0.039446144883001764
8737,0.03332627377101836
8748,0.041148107892653794
8759,0.041274587912989505
8770,0.04497933290638842
8781,0.03466990709213079
8792,0.04077718903944158
8803,0.03881283199955801
8814,0.03962957470522791
8825,0.03911852357513511
8836,0.03571847802690346
8847,0.04163728848350432
8858,0.039732269875224546
8869,0.04664712601716221
8880,0.03237526693716878
8891,0.04090130860093926
8902,0.03769772619537223
8913,0.04454188758950603
8924,0.04047751926608824
8935,0.03203915880276542
8946,0.036262339466766436
8957,0.03542886983207628
8968,0.043021509332779914
8979,0.03989943877315473
8990,0.041545317525949046
9001,0.04219913378869295
9012,0.03937032464113516
9023,0.03818925937049594
9034,0.044599761910638434
9045,0.035019514951841677
9056,0.039753454597151794
9067,0.0410360114126888
9078,0.03805133654465989
9089,0.03679763421326874
9100,0.04067368952280927
9111,0.04143448852892623
9122,0.040457727802311855
9133,0.03667297515955731
9144,0.03447249226808459
9155,0.04283629527007918
9166,0.043368943014198705
9177,0.04419746761935688
9188,0.03676880083481672
9199,0.037176470974503745
9210,0.04177560802831898
9221,0.04008066969755294
9232,0.04078961909443178
9243,0.04235458310098868
9254,0.037767089401607085
9265,0.0370539516927091
9276,0.041188233587703196
9287,0.035945448565151604
9298,0.03651843075680859
9309,0.041729155921156516
9320,0.03256943606528962
9331,0.03802054743413937
9342,0.03941504652862126
9353,0.03928158814979832
9364,0.0343186544811847
9375,0.03748574648834157
9386,0.0393484006179402
9397,0.04072994421901559
9408,0.0373221111675708
9419,0.039339407233440614
9430,0.040583566123563175
9441,0.03869687939614756
9452,0.040235443023015946
9463,0.04064298817797053
9474,0.034176099140508176
9485,0.04062858311949766
9496,0.03547980615548214
9507,0.03714645361142789
9518,0.042063967661582144
9529,0.041777787467197
9540,0.03736835968968085
9551,0.03787167313161711
9562,0.038120230131224966
9573,0.03635773714808272
9584,0.03587103982977731
9595,0.04294701962629037
9606,0.038335051634155494
9617,0.0410719003014366
9628,0.03771840469477443
9639,0.039026053924566775
9650,0.039328011164077095
9661,0.035830400405897044
9672,0.04200639732529574
9683,0.03994636174477876
9694,0.038941078803896634
9705,0.03870327715099843
9716,0.03990672275732909
9727,0.04022734128405326
9738,0.038279991248565
9749,0.042624705253912376
9760,0.035044904125726875
9771,0.04448649488342804
9782,0.045925805910225416
9785,0.038947304512289845
9796,0.036507141466939924
9807,0.03843549144727846
9818,0.03907074995857546
9829,0.03341036692930131
9840,0.04356819398872992
9851,0.03483577274090775
9862,0.0376997428604421
9873,0.040398997342170485
9884,0.03857427176429184
9895,0.037607488846255206
9906,0.03760296629199914
9917,0.04150476688571089
9928,0.0374079464188957
9939,0.036059143221060914
9950,0.03756099027227833
9961,0.03507719192989011
9972,0.039819760527349216
9983,0.034478954200066
9994,0.037867707869407866
10005,0.03349586528546711
10016,0.03544448950680397
10027,0.03442955050680515
10038,0.03533935378204319
10049,0.03689416055574472
10060,0.034791931116181285
10071,0.043545610956146084
10082,0.03981755874717421
10093,0.03979228409938083
10104,0.03715550567726392
10115,0.03619076612172642
10126,0.023723274991380633
10137,0.04406068087390361
10148,0.03089130042283585
10159,0.03694377907528389
10170,0.044362838125765955
10181,0.035802807096180445
10192,0.03790036536588108
10203,0.03643223332740947
10214,0.035486401800598436
10225,0.03827155051639337
10236,0.035372179869016196
10247,0.03579329490214449
10258,0.03717905533069919
10269,0.03452555573056061
10280,0.04188119682278475
10291,0.03868092896197233
10302,0.037715544085997116
10313,0.04168122292008255
10324,0.037847446044544125
10335,0.03866267011573479
10346,0.040929868049653116
10357,0.03428221562610755
10368,0.03738210127832005
10379,0.03610838402882853
10390,0.03970169366506545
10401,0.0383446165954434
10412,0.038378170660077204
10423,0.03847908682156017
10434,0.04009008044208152
10445,0.037983995116099796
10456,0.03758648416767374
10467,0.03879109827342862
10478,0.037385932815187456
10489,0.03913773395443852
10500,0.03791814055000683
10511,0.037575148905680575
10522,0.03863568849979239
10533,0.03568835369477054
10544,0.03479384846022997
10555,0.04010332073875222
10566,0.03718714108268874
10577,0.03661861848216509
10588,0.03882832141539595
10599,0.03342060683727248
10610,0.0370777429409878
10621,0.03688209343706923
10632,0.03457635677872374
10643,0.03871878059098678
10654,0.04076249773191083
10665,0.03666550897745299
10676,0.033401991697155416
10687,0.037707182709694725
10698,0.036091806987417194
10709,0.039278528079230185
10720,0.03819269101413478
10731,0.038442639146477636
10742,0.038294339094856314
10753,0.03584732528566731
10764,0.043696558238296934
10775,0.03869473073864992
10786,0.03625342139404686
10797,0.034785000545313194
10808,0.03859178061498877
10819,0.038550219134211416
10830,0.037638582924455044
10841,0.03909645674895042
10852,0.04078640361409294
10863,0.034979554126468214
10874,0.03900025883915384
10885,0.03530187126414726
10896,0.03325050476828473
10907,0.03842562022365501
10918,0.03609355278678553
10929,0.03881376870891158
10940,0.038557218845119055
10951,0.03665026424637306
10962,0.0440598436803316
10973,0.03689536754829405
10984,0.03788445675085234
10995,0.03889903608051241
11006,0.03737992240496466
11017,0.03204424494471308
11028,0.0363840275908215
11039,0.0346295566080459
11050,0.036344148449064126
11061,0.03508381480046874
11072,0.03255532522559072
11083,0.0380419520274433
11094,0.03622634176806378
11105,0.038838262831638215
11116,0.04031180182899425
11127,0.03588571324163027
11138,0.03733912955286404
11149,0.03616772695725416
11160,0.03883464261518911
11171,0.0388020898700042
11182,0.036663682522007524
11193,0.04076135940263174
11204,0.03516505355907715
11215,0.03422608100619412
11226,0.03724944976178167
11237,0.0427709026956811
11248,0.03864908802359087
11259,0.03590461527020299
11270,0.037910954833631626
11281,0.0344308481124236
11292,0.03413583016485266
11303,0.03712486623900664
11314,0.03809710839982824
11325,0.03285629226436251
11336,0.037089339703515335
11347,0.03599045055563235
11358,0.036594161926474064
11369,0.033273911327736015
11380,0.03681477499609078
11391,0.03497719804199001
11402,0.03648757327213952
11413,0.03672343762662918
11416,0.03570660669075059
11427,0.034522471218249084
11438,0.04099898221059477
11449,0.04559266303286537
11460,0.03581343893395309
11471,0.03521999377665112
11482,0.04302448896617611
11493,0.03675282883913528
11504,0.03734605481174841
11515,0.033566239562103736
11526,0.03968037154645155
11537,0.03804158792456476
11548,0.043346555550528125
11559,0.03867782694599703
11570,0.03845715024516553
11581,0.034248628641929506
11592,0.036742974392498025
11603,0.037160298881069774
11614,0.03440068063787342
11625,0.033802981306722026
11636,0.044050281835453585
11647,0.04025600167761984
11658,0.0377574790786746
11669,0.03652785320856704
11680,0.03990339425268524
11691,0.03390229289956433
11702,0.04144664036582048
11713,0.02727345225922999
11724,0.03971397022146621
11735,0.038442748028941875
11746,0.035470215136400446
11757,0.03379417690825198
11768,0.03763607619750667
11779,0.03802684882518787
11790,0.035859743195063035
11801,0.03726680905984732
11812,0.03622922517601554
11823,0.0353286585237084
11834,0.03657301913033195
11845,0.036933711236421175
11856,0.03727888257025756
11867,0.03544707727048448
11878,0.034574242362314635
11889,0.03530215872080967
11900,0.03836999374358419
11911,0.0347344984253617
11922,0.039970035853535424
11933,0.03676539153691926
11944,0.03638535033961896
11955,0.03643650365541398
11966,0.04007466145969914
11977,0.03718999590354471
11988,0.037213878742507915
11999,0.032409316320270526
12010,0.04073751538862559
12021,0.03460573394176192
12032,0.03556081810124983
12043,0.03370083144132402
12054,0.037800318092730975
12065,0.03339133009660057
12076,0.035652176983672054
12087,0.03600746929559203
12098,0.036196674703091014
12109,0.038060916539581394
12120,0.035582017181324796
12131,0.03438428736885039
12142,0.034144238145054025
12153,0.0355665987012593
12164,0.03775496529147333
12175,0.03576758073324059
12186,0.0382295669762962
12197,0.03239414472343385
12208,0.03351819243663346
12219,0.04290276825751066
12230,0.03383094889213982
12241,0.03207287498116169
12252,0.035226375967473626
12263,0.03685817446125685
12274,0.03693844505099981
12285,0.03783793114209464
12296,0.03913528681759108
12307,0.036738563026125486
12318,0.03457370436409686
12329,0.03639484561626774
12340,0.037866809793779835
12351,0.03491392731980976
12362,0.034197621041649535
12373,0.03382340561755939
12384,0.038544488831895055
12395,0.03758250141474786
12406,0.03692490658288125
12417,0.03546208397287052
12428,0.03608389206257041
12439,0.0386276059634887
12450,0.03259971251465971
12461,0.03697135494498175
12472,0.035182513561867475
12483,0.03819535471736076
12494,0.03462141422560547
12505,0.038457707249276094
12516,0.034481019225503805
12527,0.036432660470236244
12538,0.03683999042984937
12549,0.03702708660145089
12560,0.03610616620748829
12571,0.03540964062993829
12582,0.0350209276360129
12593,0.03151450652200287
12604,0.033681522225927726
12615,0.035511966972929916
12626,0.03452862127178668
12637,0.03655967360590777
12648,0.036766836969913494
12659,0.03779104791615699
12670,0.03861093267090777
12681,0.03479508529951748
12692,0.03684041582884599
12703,0.034439588560757704
12714,0.03467404643677052
12725,0.03830136518285327
12736,0.02846777059334477
12747,0.0361428571912053
12758,0.036846079419404903
12769,0.03645057808697866
12780,0.04151871999754675
12791,0.03925460432286835
12802,0.03316592747119843
12813,0.03458346198689782
12824,0.035910653119446447
12835,0.0374075564672671
12846,0.035338208972447896
12857,0.037392862710285524
12868,0.03642163856836735
12879,0.03562820937170656
12890,0.035482433243568805
12901,0.03517032055984411
12912,0.027551049299240446
12923,0.032509928325757935
12934,0.036176345870603255
12945,0.03507514634157266
12956,0.034317658732339745
12967,0.036798884609966095
12978,0.03713059854721
12989,0.03449026818796504
13000,0.03621525069141818
13011,0.0399279243304872
13022,0.036256347267577316
13033,0.04143649516474997
13044,0.037656673390604994
13047,0.03803570264128123
13058,0.03462027596197985
13069,0.03466653009192906
13080,0.033527154067093175
13091,0.041528891801331624
13102,0.03564152636297127
13113,0.031190160312946722
13124,0.03667333030059816
13135,0.03649580949328313
13146,0.03496648993425357
13157,0.033219423855329666
13168,0.037154197637729786
13179,0.03719665818650628
13190,0.03441000016812258
13201,0.03516173604081386
13212,0.03447959949514129
13223,0.03553763425649311
13234,0.03532439878394444
13245,0.039150674363963134
13256,0.033657017104933476
13267,0.03380532421867673
13278,0.03520419185696967
13289,0.039617457912966614
13300,0.027652271893641174
13311,0.033648527260168114
13322,0.040649897114645936
13333,0.040155874125597
13344,0.03567851510799589
13355,0.03340566109465474
13366,0.03329611818484148
13377,0.032107392451761474
13388,0.03371536351529106
13399,0.02842794274796886
13410,0.03298734678016864
13421,0.03497611857657328
13432,0.03518159016890925
13443,0.03369681654025644
13454,0.03496440315794535
13465,0.03520913565087494
13476,0.029474863082025474
13487,0.035750673684545396
13498,0.034523620557432466
13509,0.03529815762316842
13520,0.030306692935533674
13531,0.037107565376532536
13542,0.03746695745618562
13553,0.03587479735530695
13564,0.0348174281800871
13575,0.035164628895690525
13586,0.03387925369186267
13597,0.03494720880704076
13608,0.0315971957846351
13619,0.03434161314246154
13630,0.035161754042310006
13641,0.03390952199386662
13652,0.03387974645036873
13663,0.02752448934494778
13674,0.03835648641575148
13685,0.035262207443448434
13696,0.03684407591284674
13707,0.037623160143934256
13718,0.03303923873346098
13729,0.0347632654061279
13740,0.036978773313625785
13751,0.03527770747901341
13762,0.04011864845786481
13773,0.03540778978258948
13784,0.03178410601488155
13795,0.03508622873114808
13806,0.03855095732509172
13817,0.03551309587822055
13828,0.035722299263074665
13839,0.035047774444609485
13850,0.03324842832217971
13861,0.03138446791901896
13872,0.033664216648298044
13883,0.035565066164748194
13894,0.0356155418114182
13905,0.0327469591298583


==> data/dkernel.mmd.csv <==
20,0.09516281875000002
41,0.09689267208333333
62,0.09309406750000002
83,0.09501334833333333
104,0.09200988708333332
125,0.09269246333333334
146,0.09018742458333334
167,0.08908949541666666
188,0.08311408916666667
209,0.08124915541666666
230,0.08094853666666667
251,0.07574191333333333
272,0.07529498666666666
293,0.07423051166666667
314,0.07138335375
335,0.06831122374999998
356,0.06921286041666666
377,0.06433721291666666
398,0.06892367999999999
419,0.06529000083333333
440,0.06388721
461,0.062912975
482,0.06408378249999999
503,0.06371556083333332
524,0.06377626708333334
545,0.061210534166666664
566,0.0618334625
587,0.06454919583333334
608,0.06152236583333333
629,0.06302844666666667
650,0.06467107291666666
671,0.06468997166666668
692,0.06364219416666667
713,0.06597379208333333
734,0.06914240458333333
755,0.06701242625
776,0.06365262041666667
797,0.06618761291666667
818,0.06584765000000001
839,0.06936268291666667
860,0.0704847825
881,0.06913218833333333
902,0.07160226291666666
923,0.06959267166666666
944,0.07141821333333334
965,0.07077882875
986,0.07124137791666665
1007,0.07167161041666667
1028,0.07564860374999999
1049,0.07184672958333334
1070,0.07371837708333334
1091,0.07231158000000001
1112,0.07232042625
1133,0.06983878791666667
1154,0.07639758500000002
1175,0.07341183583333334
1196,0.07343229708333332
1217,0.07497197541666667
1238,0.08159789416666667
1259,0.07551877666666668
1280,0.07438682291666668
1301,0.07637958666666667
1322,0.07591882
1343,0.07635294166666667
1364,0.07045393208333334
1385,0.07406839625
1406,0.07620524291666667
1427,0.07514051458333335
1448,0.07472858166666667
1469,0.07437657916666666
1490,0.07205633666666666
1511,0.0725052225
1532,0.07134425708333333
1545,0.07279473916666668
1566,0.05998067041666667
1587,0.06311669541666667
1608,0.06567309083333334
1629,0.06340578208333333
1650,0.06623453
1671,0.07178002041666667
1692,0.06555441458333333
1713,0.07415562583333335
1734,0.07127772583333335
1755,0.07107539416666668
1776,0.06823712458333334
1797,0.07149835083333334
1818,0.07077086208333334
1839,0.06768893458333335
1860,0.07661585875000002
1881,0.06759671333333335
1902,0.07633667916666667
1923,0.06247214833333334
1944,0.06886921208333334
1965,0.06577409666666667
1986,0.06751155166666668
2007,0.07521548333333335
2028,0.07027995125000001
2049,0.06823288375000001
2070,0.07630469166666667
2091,0.06458181166666667
2112,0.07029785833333334
2133,0.06963163583333334
2154,0.06771176083333334
2175,0.06674643708333333
2196,0.06951530916666666
2217,0.07098011791666667
2238,0.06935766666666668
2259,0.06063895125
2280,0.07076928416666667
2301,0.06241483541666667
2322,0.06365635458333334
2343,0.07044630583333333
2364,0.06178960000000001
2385,0.06892641041666667
2406,0.06988330041666667
2427,0.05946059541666667
2448,0.06646068166666666
2469,0.06975962625000003
2490,0.06496889541666667
2511,0.06766368375000001
2532,0.06383190999999999
2553,0.06227839666666668
2574,0.060113140833333335
2595,0.06149666583333334
2616,0.06771016458333334
2637,0.06119584458333334
2658,0.06410797083333335
2679,0.06143132625
2700,0.06466007583333336
2721,0.06271782375
2742,0.06559738333333334
2763,0.06554629041666667
2784,0.06223990916666668
2805,0.06394259166666667
2826,0.06203118041666666
2847,0.06567603083333333
2868,0.06770212458333334
2889,0.06297206125000002
2910,0.059965154583333326
2931,0.06221250750000001
2952,0.06002049708333333
2973,0.06214242041666667
2994,0.05978969208333333
3015,0.05512159208333334
3036,0.06620875
3057,0.05566752333333333
3078,0.05622336041666667
3091,0.05641593500000001
3112,0.06024971375000002
3133,0.06312823708333334
3154,0.05996967791666667
3175,0.06744904708333334
3196,0.055051519166666674
3217,0.06249491583333334
3238,0.060657043333333334
3259,0.05884654833333333
3280,0.06472627791666667
3301,0.05902528500000001
3322,0.053389278750000005
3343,0.06221920833333335
3364,0.06377921
3385,0.057170786666666674
3406,0.061262611666666675
3427,0.057407578333333334
3448,0.06089896250000001
3469,0.06109293041666666
3490,0.05845667041666667
3511,0.06515986375
3532,0.06449546166666667
3553,0.05897097416666667
3574,0.05899501833333333
3595,0.06080385375
3616,0.05716328500000001
3637,0.057340642083333344
3658,0.06301595125000001
3679,0.06299791958333334
3700,0.061442446666666664
3721,0.058959697500000005
3742,0.06275657291666667
3763,0.05893351041666666
3784,0.05701136166666668
3805,0.05634390166666666
3826,0.05896437666666667
3847,0.05691307583333334
3868,0.06070265833333333
3889,0.06205528041666666
3910,0.05770737833333335
3931,0.05610569041666669
3952,0.055894533749999996
3973,0.058255238333333334
3994,0.06068856000000001
4015,0.054064407083333335
4036,0.059515076666666666
4057,0.06015751416666666
4078,0.05210645166666667
4099,0.06011019291666668
4120,0.05590611
4141,0.05898742666666666
4162,0.060880594583333336
4183,0.05750090916666667
4204,0.05430811041666666
4225,0.05741489458333334
4246,0.05589635
4267,0.06181235208333334
4288,0.0600239675
4309,0.05915768875
4330,0.06048591333333333
4351,0.060419625
4372,0.05914026416666667
4393,0.05849507250000001
4414,0.0546679275
4435,0.05843308833333334
4456,0.05694289375
4477,0.051686185833333335
4498,0.054473158333333334
4519,0.053983489583333336
4540,0.052832443750000006
4561,0.05348256375000001
4582,0.05362388833333332
4603,0.05284057875
4624,0.052900805
4637,0.054738038125000006
4658,0.05329216958333334
4679,0.05445732625000001
4700,0.053185890833333326
4721,0.0529165275
4742,0.05253647958333334
4763,0.05596615041666668
4784,0.05016423958333333
4805,0.05843653583333334
4826,0.05878499208333334
4847,0.059529987916666666
4868,0.05606788083333333
4889,0.058249015416666675
4910,0.04892370875
4931,0.049455188750000004
4952,0.05727288708333334
4973,0.060068114583333346
4994,0.05905117708333334
5015,0.053339044583333356
5036,0.05361012500000001
5057,0.055196757500000006
5078,0.05872170666666667
5099,0.057158210416666674
5120,0.056543965833333334
5141,0.05416441583333334
5162,0.06009872583333334
5183,0.054332981666666676
5204,0.0510104375
5225,0.05853163416666668
5246,0.058930246666666665
5267,0.05370415666666667
5288,0.05547431291666666
5309,0.05549528125000001
5330,0.052483863750000005
5351,0.055923557916666665
5372,0.05600142541666666
5393,0.05540379208333333
5414,0.05376327375
5435,0.05494379666666666
5456,0.05005266791666666
5477,0.055908635
5498,0.04993017416666667
5519,0.054341646666666674
5540,0.05004886708333334
5561,0.05040204000000001
5582,0.04836966041666667
5603,0.04329338333333334
5624,0.05141723083333333
5645,0.050063475416666676
5666,0.048628440416666675
5687,0.049069243750000005
5708,0.04950693750000001
5729,0.05054221958333333
5750,0.0497165575
5771,0.05113862500000001
5792,0.04885318958333333
5813,0.05466176
5834,0.05424021916666666
5855,0.05660296500000001
5876,0.056637957083333336
5897,0.050011057916666664
5918,0.048671186250000005
5939,0.04992975375000001
5960,0.056576636250000006
5981,0.045182193749999995
6002,0.046495441666666665
6023,0.0469969525
6044,0.05016291958333334
6065,0.04691011541666667
6086,0.05150404750000002
6107,0.047896323333333324
6128,0.04624646291666666
6149,0.049202744166666666
6170,0.045190516666666666
6183,0.0507160075
6204,0.04438659833333334
6225,0.04440691166666667
6246,0.050181915416666674
6267,0.048884008750000006
6288,0.04407483291666667
6309,0.04830518208333333
6330,0.04754420375
6351,0.05173818416666667
6372,0.054430188333333344
6393,0.050579862083333336
6414,0.048579095
6435,0.05103181166666668
6456,0.048428318333333324
6477,0.049719736666666674
6498,0.04954091083333333
6519,0.04938236541666667
6540,0.04980660625000001
6561,0.05513612291666666
6582,0.048950777916666674
6603,0.05139913833333334
6624,0.05162453125000001
6645,0.0492135425
6666,0.04819057125
6687,0.05313856625
6708,0.04882029791666666
6729,0.04616881541666666
6750,0.04945133583333333
6771,0.048304146250000006
6792,0.04922093583333333
6813,0.05074715416666666
6834,0.051389986250000005
6855,0.047062438750000005
6876,0.048102472083333334
6897,0.04649700958333333
6918,0.051732783750000004
6939,0.04850994833333332
6960,0.05007241583333333
6981,0.04771222625
7002,0.04785834291666666
7023,0.04223986916666667
7044,0.04519899666666667
7065,0.048856557083333335
7086,0.047167171666666674
7107,0.045142805
7128,0.04713305041666667
7149,0.0515309975
7170,0.04667334375
7191,0.042184279166666665
7212,0.043814122916666684
7233,0.04651601
7254,0.044751617916666674
7275,0.047415856250000006
7296,0.04746541333333333
7317,0.04911262541666667
7338,0.045748262916666664
7359,0.047880750416666666
7380,0.05007841125
7401,0.04743744958333334
7422,0.04302501500000001
7443,0.05133029083333333
7464,0.04918021083333333
7485,0.05396486458333334
7506,0.04255943916666667
7527,0.04626974291666666
7548,0.04947491541666667
7569,0.042526154583333343
7590,0.04401572708333334
7611,0.0484040425
7632,0.04463698416666667
7653,0.04777557625
7674,0.04041887083333333
7695,0.041369475833333336
7716,0.04157518041666667
7729,0.045040773125
7750,0.043888076250000005
7771,0.047996103333333345
7792,0.045325256666666675
7813,0.04476190333333334
7834,0.04360482666666667
7855,0.04517928875
7876,0.043126532083333335
7897,0.0434192875
7918,0.04310043
7939,0.047181826249999996
7960,0.04451850083333334
7981,0.047567798333333335
8002,0.04851500208333334
8023,0.04810946958333332
8044,0.04394149875000001
8065,0.04313327083333334
8086,0.04749435041666668
8107,0.04240774458333334
8128,0.045508767916666665
8149,0.045655989166666675
8170,0.047259012916666676
8191,0.04605081625000001
8212,0.04544097749999999
8233,0.04179530916666667
8254,0.04374471541666667
8275,0.04370216166666667
8296,0.04598044708333333
8317,0.043699127916666664
8338,0.044516965
8359,0.04294268416666667
8380,0.04483813375
8401,0.04393125375
8422,0.04584757833333333
8443,0.04638610750000001
8464,0.047926325
8485,0.043331496250000004
8506,0.0441656575
8527,0.04207348500000001
8548,0.04448254208333333
8569,0.04411142541666666
8590,0.04446998083333333
8611,0.044332097499999994
8632,0.04277593916666667
8653,0.03886958458333334
8674,0.043700855
8695,0.04290672875000001
8716,0.042397119999999996
8737,0.04165762125
8758,0.04177254708333333
8779,0.04018110166666668
8800,0.0392572275
8821,0.04034130083333334
8842,0.042518847916666665
8863,0.043365900416666665
8884,0.04903421041666666
8905,0.048468662916666676
8926,0.041501369999999996
8947,0.04154916416666667
8968,0.04511777791666667
8989,0.046131572499999995
9010,0.04426698208333333
9031,0.04223719583333334
9052,0.04661863416666668
9073,0.04131373250000001
9094,0.04034512791666666
9115,0.0382705475
9136,0.0436047675
9157,0.044530955000000004
9178,0.03977600125
9199,0.04126949875
9220,0.04257786458333333
9241,0.04142037041666667
9262,0.043454607500000006
9275,0.038002249375
9296,0.03757607125
9317,0.040967426249999994
9338,0.03958746958333333
9359,0.042901345000000014
9380,0.04139055041666668
9401,0.044722957916666674
9422,0.044000751666666664
9443,0.04302967291666666
9464,0.040903359583333326
9485,0.04422442000000001
9506,0.040193359583333345
9527,0.04178624708333334
9548,0.04875580166666667
9569,0.04313045708333334
9590,0.045123279583333335
9611,0.043609726249999994
9632,0.04400995583333333
9653,0.04397235000000001
9674,0.04419232625
9695,0.047777755
9716,0.041906451250000004
9737,0.041334390416666665
9758,0.039116355
9779,0.04025694666666667
9800,0.04033060333333334
9821,0.03927862375
9842,0.04317145666666667
9863,0.04016584583333333
9884,0.04174153208333333
9905,0.04159880333333333
9926,0.04262087208333333
9947,0.03943371708333333
9968,0.04241808458333334
9989,0.04145191708333334
10010,0.04518727916666666
10031,0.042021477499999994
10052,0.041695779583333335
10073,0.04170924125
10094,0.04056510541666667
10115,0.03872442875
10136,0.03911233875
10157,0.03900966916666667
10178,0.04538113125
10199,0.04136896166666666
10220,0.040227348333333336
10241,0.04600406416666667
10262,0.04093236375
10283,0.04152594375000001
10304,0.04219563916666667
10325,0.042571242916666675
10346,0.037556946249999994
10367,0.044415858749999995
10388,0.043050012500000005
10409,0.04183259125
10430,0.04380692
10451,0.04263868291666666
10472,0.042411946250000006
10493,0.04254429291666667
10514,0.03951947458333334
10535,0.041517261666666666
10556,0.03837415208333334
10577,0.04047124
10598,0.03999777625
10619,0.040835712083333336
10640,0.038218225833333334
10661,0.03833555083333334
10682,0.03795526083333334
10703,0.03987006958333334
10724,0.041403317083333335
10745,0.03757809916666667
10766,0.03930128958333334
10787,0.036619318750000004
10808,0.037382935833333325
10821,0.036824199375000005
10842,0.040753435
10863,0.036935971250000005
10884,0.03637483875
10905,0.04228416666666667
10926,0.037063314166666673
10947,0.03879259958333333
10968,0.03695158916666667
10989,0.04246150208333333
11010,0.039400585416666675
11031,0.041597765
11052,0.03919217333333333
11073,0.03794357416666667
11094,0.04479856916666667
11115,0.04045291083333334
11136,0.04523280458333334
11157,0.042494980833333335
11178,0.04449454416666667
11199,0.03848147666666667
11220,0.042264675833333334
11241,0.03839020958333334
11262,0.04297071833333334
11283,0.036036302916666665
11304,0.03994232708333333
11325,0.04009034416666668
11346,0.04119003166666667
11367,0.040414335833333336
11388,0.039516052916666676
11409,0.039686305416666665
11430,0.03916915125
11451,0.03854423583333334
11472,0.037411061249999995
11493,0.040656437083333344
11514,0.04100060791666667
11535,0.03776983375
11556,0.03796391541666667
11577,0.034872251666666666
11598,0.03884643791666667
11619,0.03783846291666666
11640,0.03827097875
11661,0.03517797083333333
11682,0.03552542875000001
11703,0.03828439125000001
11724,0.038729232499999995
11745,0.0378306725
11766,0.040718871250000004
11787,0.03953131916666667
11808,0.039623143750000006
11829,0.038222460416666666
11850,0.03740791375000001
11871,0.03859254833333334
11892,0.03738310541666667
11913,0.03943626875
11934,0.03655445375
11955,0.03837699416666667
11976,0.042310161666666665
11997,0.03778940666666666
12018,0.03849389875
12039,0.04033552541666668
12060,0.037197966250000006
12081,0.03736441333333333
12102,0.03966222875000001
12123,0.03808838291666666
12144,0.03787858791666666
12165,0.03443058125000001
12186,0.037449471250000005
12207,0.038916372500000004
12228,0.03857384750000001
12249,0.035833470416666666
12270,0.03453013666666666
12291,0.037996490833333334
12312,0.03267210041666667
12333,0.037312601249999994
12354,0.03564521666666667
12367,0.034868848125000004
12388,0.03641376
12409,0.03710619041666667
12430,0.03775073500000001
12451,0.034695127500000006
12472,0.03717579583333333
12493,0.03617301708333333
12514,0.03878808666666667
12535,0.0338785975
12556,0.040483810833333335
12577,0.03927919791666667
12598,0.03547035541666667
12619,0.03943818958333334
12640,0.03745340666666667
12661,0.040398607083333336
12682,0.03820838000000001
12703,0.03950595708333333
12724,0.03933702
12745,0.03863218333333334
12766,0.03889987375000001
12787,0.03768032291666667
12808,0.040432845
12829,0.0356647475
12850,0.038432977916666666
12871,0.03799978458333333
12892,0.03513081875
12913,0.03575503833333333
12934,0.039745467916666666
12955,0.03809589791666668
12976,0.03430409166666667
12997,0.035964145416666676
13018,0.039240586666666674
13039,0.036955868749999995
13060,0.0356275725
13081,0.03501352791666666
13102,0.03828735958333334
13123,0.039076099583333336
13144,0.03345030583333333
13165,0.03724293583333333
13186,0.03714710375
13207,0.03661190666666667
13228,0.03844451916666666
13249,0.03715054166666667
13270,0.03591239458333334
13291,0.03678508208333334
13312,0.03657302791666667
13333,0.03579403166666667
13354,0.03697088875
13375,0.03275047999999999
13396,0.031739637083333334
13417,0.03142162875
13438,0.036153888749999995
13459,0.037427312500000004
13480,0.03288071708333333
13501,0.035437100000000006
13522,0.038060907916666664
13543,0.03766623333333333
13564,0.03663764833333334
13585,0.0391565375
13606,0.03431110999999999
13627,0.034184046666666676
13648,0.036227431250000004
13669,0.03696154166666666
13690,0.037054275833333344
13711,0.03586572666666666
13732,0.03749820458333333
13753,0.029902500416666665
13774,0.034567513749999994
13795,0.03494412583333333
13816,0.036612741666666664
13837,0.03645175208333334
13858,0.034527257500000005
13879,0.03250267
13900,0.03594395541666667
13913,0.033234754375

